Quasimodular Forms, Partitions, and Primes in Intervals

Recent developments in theories of partitions, quasimodular forms, multiple zeta values and $q$-multiple zeta values have led to connections between partitions and primes. Central to this progress are prime-detecting quasimodular forms, which are $q$-series whose non-negative coefficients vanish if and only if the input is prime. In this paper, we use properties of these quasimodular forms to motivate a proof of the infinitude of primes, to construct a novel partition theoretic factorization algorithm, and to show that the distribution of these coefficients relate to existence of primes in intervals. We also prove analogs of these results for primes in arithmetic progressions and discuss potential extensions of our results, including to Linnik's problem.

==> f37data.dat <==
0	1/480
1	0
2	0
3	0
4	122760
5	0
6	9295440
7	0
8	142524360
9	127543680
10	1251668880
11	0
12	10770679920
13	0
14	34739163360
15	25699491840
16	148106625480
17	0
18	570430204080
19	0
20	1451392810560
21	658754849280
22	3132424966320
23	0
24	11189937990000
25	761718672000
26	16607208507120
27	7813836011520
28	40291576791840
29	0
30	99011255508000
31	0
32	151937951453640
33	57175437016320
34	242339039490240
35	30072131020800
36	643772020793880
37	0
38	736642374708240
39	301479387095040
40	1508020993321920
41	0
42	2763232302420480
43	0
44	3633473586347280
45	1574324289753600
46	4974664469623200
47	0
48	11479077887046000
49	232533624153600
50	12327982151672880
51	4378776212828160
52	19263912811688160
53	0
54	33730483099236000
55	2213410505564160
56	41864735476380960
57	13295884050282240
58	50502514594538160
59	0
60	111246502437285600
61	0
62	98383539811455360
63	40356078390312960
64	155619889034318280
65	11365719332647680
66	249783246928010880
67	0
68	281110348011865680
69	89682311636037120
70	365739236418409920
71	0
72	666884736724566360
73	0
74	577127239948630800
75	253001297734563840
76	854498754537286320
77	26855955417208320
78	1324740112688324640
79	0
80	1547003827050010560
81	462017146927184640
82	1610918350769962080
83	0
84	3112921168255261440
85	161254689449610240
86	2593655947951936560
87	909746193184604160
88	3775387587113160720
89	0
90	5902001022478120560
91	131209392792360960
92	5770586404388757600
93	1772021662957455360
94	6312414143645628480
95	486952316433285120
96	11757210204688003440
97	0
98	9843656140344898080
99	3502709052222105600
100	14193555601094539560
101	0
102	19336891382302776480
103	0
104	20016346345454844000
105	7803841959740175360
106	20987698173205317840
107	0
108	38031098030529431520
109	0
110	32947216448929624800
111	10392147778912542720
112	42947095074734933280
113	0
114	58782723678400656000
115	3264518000947230720
116	58582793406468782880
117	18469435640782156800
118	61336556286335835120
119	1775475309467566080
120	115182798461259867360
121	505412505767664000
122	85604364425234959920
123	29004443956223662080
124	114124709167329168000
125	7498264154052672000
126	164740079863605370080
127	0
128	159359300999200395720
129	46696852137347892480
130	174653314301864280960
131	0
132	281727233402959196160
133	5299588447077450240
134	218746736653875938640
135	93086501474038702080
136	292090741583960586960
137	0
138	396999153367998128640
139	0
140	420038294394179039040
141	113644040705279462400
142	390638530428741635040
143	4313766458718904320
144	683870944734870371160
145	32983619765321998080
146	515726401052713989600
147	186630981249440471040
148	669466918539820589760
149	0
150	967550977623985062000
151	0
152	887876463400058286000
153	268256337789156837120
154	910157247711922314240
155	64199683938239815680
156	1494403607309066842080
157	0
158	1136212775513610125760
159	377826300324102389760
160	1584489085934049408960
161	35064079506736727040
162	1991854414442256540000
163	0
164	1868663892266755158960
165	682754884977591912960
166	1861952702644279864080
167	0
168	3224030963556720894720
169	8650113044211999360
170	2548321295455905029280
171	814544373143121223680
172	3008638953141502024080
173	0
174	4030510287266042580000
175	296025563939952844800
176	3873001444071888594960
177	1104159137010133797120
178	3741851640250818974880
179	0
180	6625459703020755162720
181	0
182	4824205251357929088960
183	1541006261857405009920
184	5995994475596085180000
185	375996649571629067520
186	7851873819883032698880
187	49926335545940152320
188	7322396778714252312000
189	2386173553770078336000
190	7745975754242464997280
191	0
192	12039720459237964951920
193	0
194	8849172179383226570880
195	3604270490075540060160
196	11386014588988829234280
197	0
198	14892766264255082802480
199	0
200	14735855213388203506920
201	3937687530712916386560
202	13255575184379920669200
203	351198850651789916160
204	21816497816847544900320
205	1048869322529945495040
206	16127122368224778150240
207	5494202232077715087360
208	20533879880020015740000
209	142653529056477600000
210	28546117225288455513600
211	0
212	24345721468831038693120
213	7031863118815322135040
214	23605980558918574394160
215	1688350098012009062400
216	39392285028359935980000
217	682489629921507471360
218	28408551103506141540720
219	9283524118924469483520
220	37908245245476764340000
221	183064191703477539840
222	46060598376158489064480
223	0
224	43987759056602218202400
225	15399981256829222169600
226	40735049350605851545920
227	0
228	66322692479901741354240
229	0
230	52308311101027957926720
231	17471148769712650690560
232	60871143460542023268000
233	0
234	78985425591894731946960
235	4107679804284995727360
236	71150387470942969118160
237	20452610290862691701760
238	70381981887155313186240
239	0
240	118109317706171439748320
241	0
242	81312627225374884506960
243	27283001955657108756480
244	99301040228120594482080
245	8519430469726234713600
246	128568397930008963806880
247	507928709625814794240
248	118582632404018426286720
249	33516251293869716064000
250	120398627599766058422880
251	0
252	185436990896617721210400
253	895542456994429432320
254	130984607500810077611520
255	52401900890507744378880
256	163184504655609468309960
257	0
258	207001773577656387200640
259	3985242546602403440640
260	201003335451156243186720
261	55733754553378534533120
262	178605919897853836948560
263	0
264	291821951088115314048000
265	13652694474356400503040
266	213931067689148523056640
267	67355126820548240762880
268	253746171117779358656880
269	0
270	348628620811597316435520
271	0
272	299642962633240389443280
273	92151774741811862246400
274	279504212365869781989600
275	21788513758937707868160
276	447937612424408105852160
277	0
278	323095290106519003938480
279	108559320902922316922880
280	435967127952704530332480
281	0
282	503800629195571638036480
283	0
284	453140630167231342686240
285	159151970051971001064960
286	434054047285623151830240
287	11104546386462574510080
288	700409413837275460389720
289	827230357307893524480
290	531021108290506041035520
291	159288382386352476364800
292	598242546110777974282800
293	0
294	780658046198558989235280
295	39891409990112159170560
296	695617598588477775312960
297	207108287114002801175040
298	647209747384105653118800
299	3068743552899987916800
300	1086865992354550824939600
301	17867354247420298790400
302	739523185149687494608800
303	238604709833586458419200
304	910833201775842731694000
305	55671437952353506440960
306	1152939515849950465596960
307	0
308	1052014724148699535599360
309	290293200097466372252160
310	1034474428049542022695680
311	0
312	1547979166616347817610720
313	0
314	1091889593446597129744560
315	474153430885802435328000
316	1318006682076659552239680
317	0
318	1675056791276119827908640
319	8645250568466534400000
320	1622562541415398415448000
321	424914174992936083150080
322	1444634082068709188067840
323	4317809616276886794240
324	2245735495349316782783400
325	111882646088060727559680
326	1588759443481296540730320
327	511361347917221452062720
328	1941657600041993143260720
329	43442714118803187640320
330	2582199911258669165944320
331	0
332	2159864940746177792875440
333	636654003642082962455040
334	2024635056867897739705440
335	142240535382810275389440
336	3306067891935442721514240
337	0
338	2290564647493742768757840
339	733240447887955950243840
340	2933430375287231442120960
341	16684751240933094144000
342	3504857763470334077508240
343	65876574813663611289600
344	3126162378071378327418000
345	1073773387719940936596480
346	2881661686899664413452400
347	0
348	4547765189003531378120160
349	0
350	3573744575862923820277920
351	1092061480797392788193280
352	3966850074501597989955600
353	0
354	4895364894404112594576000
355	253997816498977176299520
356	4340547585950452414377840
357	1338796155529139165844480
358	4052399017425359140290960
359	0
360	6859204132052025170857440
361	5480344804800446064000
362	4528638132304297001150160
363	1484111927295795936552960
364	5577670618226220042365760
365	335322699453194160913920
366	6832219750065622403150880
367	0
368	6151025879939088025020000
369	1776898951102917119089920
370	6068287667789355328689600
371	144299192383390092871680
372	8859579824936439522739200
373	0
374	6332286430767896506908000
375	2470874371083942118563840
376	7608424304296860076992960
377	28775869257261532412160
378	9731179719634498806743040
379	0
380	8917017808267839684728160
381	2357744587892200128061440
382	7753815267915168394778880
383	0
384	12328716913095255852102000
385	836001835293592552688640
386	8605078788942588596117760
387	2860788835191627678074880
388	10265039149488146249965200
389	0
390	13696153201433085271479360
391	23862778914622695505920
392	11827073914931071342889640
393	3214933460413856033698560
394	10564379454315600105025680
395	738713072594568298106880
396	16784220151260532182431760
397	0
398	11687253926076954536018400
399	4065422462934021150720000
400	15115333345532932055587560
401	0
402	17458545538223628595236480
403	55221502157145243279360
404	15376466446124716190301120
405	5496936509297953042498560
406	14665338583767209969357760
407	96161592798899882680320
408	22598995122519524239338720
409	0
410	16938193243935718858007520
411	5031112629850415144171520
412	18707461066428209591836320
413	421454293704433331781120
414	23670704507061448338971040
415	1210516213067282237276160
416	21031447141352028770817120
417	5815755959305099702836480
418	19247243939999458066212480
419	0
420	32018709592387262390553600
421	0
422	20989698152399755373160720
423	6962174087948804749516800
424	25296714694109290124880000
425	1587370512960380936874240
426	31177538833038679351226880
427	588111631878773697361920
428	27382936298445590149956240
429	7987730079615331185154560
430	27271281045648805094492640
431	0
432	40395112927361939135447520
433	0
434	28569249503839897756231680
435	10894271310696860990576640
436	32953917971008478021988960
437	57904839289923467466240
438	41161029734529061645268640
439	0
440	39353786301797612859543840
441	11403158868348410770738560
442	33561542345087717548932960
443	0
444	51972399001317856111622880
445	2432606101116085674109440
446	36494734659060374291548800
447	11649841704068940012748800
448	45044736788681034583606560
449	0
450	57662653968363910038682560
451	266603214198822988032000
452	47252655562002190707076560
453	13311490065142600948108800
454	43595346567377037147034320
455	4329546568288512551608320
456	68701754268199060467360000
457	0
458	47592265395928561077868560
459	15861472401498070583808000
460	60219666271011126364309440
461	0
462	72066582110317296402777600
463	0
464	62445019217442013628388000
465	21220714245161531708805120
466	56590137478535664461309280
467	0
468	89032051349251383854046720
469	1502272081635822013524480
470	66372484701292826669458560
471	19654108222457930544660480
472	73929666640175155940130000
473	428168159187744448408320
474	90683195382519312840960000
475	4793496656740702364805120
476	81394018688955081998306880
477	23146770833301773702499840
478	72972718687853861914255680
479	0
480	120964694521164101380412640
481	314808132205638294854400
482	79314380473534331184924480
483	27423622635953125239398400
484	94251741552437264479645560
485	5752697235437585898178560
486	117617236837306576524979440
487	0
488	103179941565627375582930720
489	28597794205890213306858240
490	103322310601652703374988240
491	0
492	145070363113617786305149920
493	207405977153619496412160
494	102011538709737257158404000
495	41538110396629316995768320
496	121648689007439422828728960
497	2682285637412564502359040
498	148605860130860903183360640
499	0
500	138610488119410544591914560
501	36443578222626943708623360
502	119101901445036922302198000
503	0
504	192038169503205342965076000
505	8617099585269912112569600
506	129971380771828622593382400
507	41580653224532365818040320
508	151942140885015921512286720
509	0
510	199935476105277734341692480
511	3540926199538517740093440
512	167101007062695207449678280
513	48162416254609074289344000
514	150838671061414556198415360
515	10483748807447196406794240
516	233571045098510591017835520
517	1038078771180951127864320
518	167588005467815693662334400
519	51870098821204490076856320
520	208674022751970988377987360
521	0
522	240315745902313047487670160
523	0
524	207182862340480307502975600
525	76316641955071441406799360
526	189993583650419387086929120
527	391786358973871997583360
528	299252429860204885133368320
529	141049535524297627645440
530	220676875567592715134740800
531	67644097389981122276259840
532	247416564583831058245589760
533	869070997302643620334080
534	298644159491256868598628000
535	15345348732659191525171200
536	263658016261524391631886960
537	72943421568529855520136960
538	238069761175903078814016240
539	7608267366568988164392960
540	391350275167833980316373440
541	0
542	256374213357393910263925440
543	81515744988074640983900160
544	306903776263502141201219280
545	18467221856076986295663360
546	382221058909731783420940800
547	0
548	324224879857801423527098160
549	94406661795309848198860800
550	321934572344451960952102800
551	481815405667773821952000
552	464007451850882077229118720
553	7799709500032583993333760
554	319138434915174076340880720
555	124457343695927158747269120
556	374790529344342171164282640
557	0
558	468161409420984894938843520
559	1393513477726387606364160
560	447179041566272602226629440
561	116003497266724948845304320
562	368336376955909612314963360
563	0
564	568465826746494406164610560
565	26479923107433489386542080
566	395408284803445745952877680
567	140908133209341499972608000
568	470841232772070942065586720
569	0
570	607800460339648368738570240
571	0
572	502897516425954960525764640
573	139569051633103665209978880
574	467781437699148554357745600
575	32135503022827354551582720
576	717235312285969704150125400
577	0
578	488660911608393725322369600
579	154891823514158369499463680
580	611357269916729180542753440
581	12780470367879378416017920
582	706269210007161182801976480
583	3438298243301945052856320
584	621611128058508939741390000
585	219321852897966708775522560
586	559574089564074801059788560
587	0
588	879381235866213579255427440
589	901318417775927712000000
590	644927715234577289617676640
591	190159298077803529518489600
592	713603401066596443365385280
593	0
594	879716427884218743342048000
595	61899222801015506017013760
596	750763295290007487279158400
597	210371072851349180872358400
598	688854985275074800841144640
599	0
600	1125294050575505973210177360
601	0
602	753149372352064681890124800
603	241234541889408848234065920
604	857846881955872947492493920
605	57453365145423497832852480
606	1057952745876435669612110880
607	0
608	932904107648541481354680240
609	278200225207116737956992000
610	900093172447107818397504000
611	3370244268001182265774080
612	1299776679209303809686572400
613	0
614	892411439632960744934735760
615	347367304214747533753344000
616	1092681100440865297278385920
617	0
618	1287136490111508126561968640
619	0
620	1190983875884926487054127360
621	324861444772702450253921280
622	1015746324269608919545477920
623	25681286103443011654778880
624	1587398030700208219383660000
625	73229892551403039552672000
626	1082990737504568235766943520
627	352228566651737455133460480
628	1266591911560800062838193440
629	2164506488953523791211520
630	1700984439211149644465327040
631	0
632	1369490733220152615081768000
633	377815323343938043939710720
634	1229628680867764706810030640
635	85144844404993744610426880
636	1890061363454742904338712800
637	37171501931355452809505280
638	1319407196947243523432068320
639	430793016284764245925232640
640	1661509894239299029765371840
641	0
642	1884038692016653100669220480
643	0
644	1670856445534249344215623680
645	559262100698884823043217920
646	1488197558655283522848452640
647	0
648	2326104362439892922181456360
649	10024088481051938748000000
650	1706574655308904976696214960
651	541888241759945653028290560
652	1842960932546230697558315760
653	0
654	2267341199257478970834516000
655	116099873149674039414497280
656	1991860866249575835799398960
657	568736521137223506347132160
658	1833002955531304766415866880
659	0
660	2899569555902090609600106240
661	0
662	1894354639292333061887574960
663	611522908225639268547870720
664	2244233710322684319313998000
665	187261385339477348966753280
666	2746325907660009008789249520
667	2147030758930226669660160
668	2348576640025627105563749280
669	656906338218218570698782720
670	2300026975927149019280194080
671	13981600491256246560768000
672	3386010033256579822841045760
673	0
674	2267150503609041364501387200
675	910360773586252524518062080
676	2655841455838443078847551240
677	0
678	3251143080080809435883924640
679	60727577641178616390942720
680	3045449425003946671149204480
681	784717500245395348581354240
682	2570307140237000370718095360
683	0
684	3951364173976221743206158000
685	181685981649505173956881920
686	2780614504715192950956465600
687	856662119081713097089474560
688	3206992062481816990936698000
689	11135489065116013835677440
690	4104968674126768337400445440
691	0
692	3342727523591506900580623200
693	1066822377095651757874890240
694	3037218821860215600261632880
695	210021062398680523287306240
696	4710929329818106960381740000
697	5900393553219800092846080
698	3216885496970016465691297200
699	1018623989503378730971699200
700	4104014837691659086329107040
701	0
702	4665674591484584809083839040
703	4880258011144007558922240
704	4062169240650441191379298320
705	1361067365008326684800931840
706	3605191878874361279071962240
707	90962778533506920229939200
708	5523722961503035283948997120
709	0
710	4107393576508571485420616640
711	1252988234766421859615416320
712	4510098316478277410733846000
713	3930431659024795079823360
714	5579328514455867172035640320
715	321379749213098548007024640
716	4700782818049117746023423280
717	1313510746365982080167623680
718	4267031135863116272841018720
719	0
720	7033392998984442422759639520
721	110665937239813909041454080
722	4517110994550843534724715760
723	1427660767231564156463124480
724	5253220187898297962041094400
725	324686609147446981866478080
726	6478903479059938471168090320
727	0
728	5793457393490117812831782720
729	1611036938093717527204775040
730	5422637366281942682986487520
731	9415905298517755372769280
732	7709190174371334169463009760
733	0
734	5319146642550575204202719040
735	2204840677924173108686929920
736	6300074846146462476806383200
737	35676725047931287930072320
738	7665788018122147783368354240
739	0
740	6986465823549933179959500000
741	1856781088640700695709519360
742	6094406666293518509216786880
743	0
744	9177447021438701328918144000
745	420701173870351517243654400
746	6255609571542462116327298000
747	2053306061355846211286507520
748	7338448136667898925609387040
749	161981259083811178089408000
750	9448790342954101167054312000
751	0
752	7805146839661552104818297280
753	2143836776394966273068448000
754	6992918783130290161042584000
755	480706360013599158133094400
756	10953416897547630634114398720
757	0
758	7337927452697430890368581360
759	2375757019484120077912350720
760	9257583816991597826115036000
761	0
762	10454137426500311385378324480
763	194933015272457916711966720
764	8994425644375607957585391360
765	3189206534169650682715822080
766	8150214740950665245026644480
767	32413777072082295499653120
768	12624611643852512089146438000
769	0
770	9549149842287051433505625600
771	2715099088100277725682401280
772	9981891323744359840983985680
773	0
774	12342316170848787522004148400
775	631973630434216924813639680
776	10666012746126339164211762960
777	3177989598347678354366100480
778	9520885059843671930428206480
779	13192094688145179206400000
780	15381901738340257786367190720
781	63667058980063300526016000
782	10049362648773894485758635840
783	3295428084617742185570304000
784	12132406348236139427990142120
785	709749633638816475945926400
786	14254888140605468458972298880
787	0
788	12254680084547250310054881600
789	3419888042257655246790167040
790	11946777052931155464415182720
791	279507242819643402492149760
792	17384091837761785892910120720
793	45192896361279666833137920
794	11670416962100827380000215280
795	4525121615633058681867479040
796	13557214465748873382561991200
797	0
798	16960849174092437495785812480
799	22604548614438155924275200
800	15481406046400326493027977960
801	4126377066501269434935548160
802	12901049146125064399460356800
803	84029390353495902751672320
804	19699502421069902947625598720
805	1257943721758805563823278080
806	13622743495541380765988586240
807	4285259842645948237402890240
808	15977102945270624478122598720
809	0
810	20586436850378571942077597520
811	0
812	16962523671080330225985579840
813	4614740202322117612020925440
814	15077456167248024870054417120
815	1032721460163000812087009280
816	23174517696604399976368209120
817	20984282471923449790890240
818	15718618743840013137420604320
819	5628332756363471560466565120
820	19501160274489072244190811840
821	0
822	22307779883578574145967224480
823	0
824	19438213093382492916326820000
825	6677261942517450676379016960
826	17810878339373285289411256320
827	0
828	26687246468786079975298362720
829	0
830	19577610353120682091648114080
831	5744496912969714430651760640
832	21536810403745636615460312160
833	502990580887766338489943040
834	25786869878955228863424528000
835	1316045754679732960089507840
836	22306790267377406803904048640
837	6418900699038710920236503040
838	20013429977127347285599961040
839	0
840	33145208354246634723784227840
841	7257137476101342906384000
842	20989507773100619144041428240
843	6630060406468215634328463360
844	24348049723446661800482946480
845	1567575199281817377350899200
846	30038714885841831252699739200
847	697097846526675509307432960
848	25950783668338662640909776000
849	7117355033838167787709497600
850	24900168023365836810113477280
851	20305026303414560723220480
852	35179458890607725303862362880
853	0
854	24857742600164524548798843840
855	9686436819237796906321059840
856	28452570304397415653194050960
857	0
858	34550395029542346147988945920
859	0
860	31397830602330988573210651680
861	8869806524471400982554178560
862	26543243666327696925296708160
863	0
864	41371944610329676189342188000
865	1873122304631059711770520320
866	27800989594228074200631842880
867	8829406080286676850937466880
868	33044584156999002782327992320
869	184995412750459123862400000
870	41676006663989783163400196160
871	115211884712475046585098240
872	34241166027852106274877420000
873	9758484046089824918062713600
874	30545351741038327339608000000
875	2891058430215888997680844800
876	46444427287364436248741998560
877	0
878	31902630380407257045868450080
879	10072341145065774468442644480
880	40366867861512037154579669280
881	0
882	46537967166022088508959309520
883	0
884	38905707226593599470705112640
885	13224308879224965392428884480
886	34931605826067826624036619760
887	0
888	53837130571796194065589866720
889	898701192090192401537679360
890	39343911532311094900627851360
891	12230142652870403928668897280
892	42333892008125306025860438400
893	50122656306830709485706240
894	51655085793979454817413460000
895	2634112946516364888231444480
896	46125973225502473381351621920
897	12523682530206505343821470720
898	39961768259702796782456966400
899	25713209810067728256000000
900	64728245823595227382576149720
901	74130443484534128982850560
902	42085038585577197595270888800
903	14280325645464943609584230400
904	49098441846940046921448594000
905	2943672705334708706156878080
906	59022804072802453673110970880
907	0
908	50570601795747178210674267120
909	14617640173935774687253301760
910	50622983383554670477065747840
911	0
912	70451395221740251900275114240
913	303046935268957830846040320
914	47680772777342909292039636960
915	18456380317981302457756047360
916	55207027622782085127070150080
917	1225418980592144306757634560
918	68104238163614486058113951040
919	0
920	62520007619954393244647271360
921	16063416357185071822206631680
922	52022418408963036680154228720
923	205508393028473384403671040
924	81146242477909735370994086400
925	3701263903884007328066411520
926	54323931576524338963622646720
927	17784232128755084196861296640
928	63958159829619074335990592160
929	0
930	81189604102906548158581647360
931	1501368738155026942171576320
932	65644559208129737612817509040
933	18283445271224491419061777920
934	59203868872779432461785965840
935	4570136477559053182851563520
936	92215838784492173448176519040
937	0
938	63519485099405074915717808640
939	19493845234221926597164861440
940	76415823785680631286573813120
941	0
942	87145865460772262488921320480
943	53769635927803071285166080
944	75841183785906213316949538000
945	28027474414799744965954283520
946	67758801752222809780664661120
947	0
948	102323250550345866752868917760
949	271183183195902177443443200
950	75687496992277509950679887280
951	22133329326487250565219778560
952	84545175922580820308947145280
953	0
954	99873948735714528455381365680
955	5040064317281374084588093440
956	84648353358933767154194562240
957	24099475852245470417188600320
958	76302086477243876553450706560
959	1917648412899033869879869440
960	123870503600266291464902481120
961	22550092356616418221056000
962	79911169071939207645427128960
963	26031516856065121369332418560
964	92004681011162610686288222160
965	5593391989581552047958528000
966	114548747838561978264609960960
967	0
968	97925364313338094365221713080
969	26962442249405048287780032000
970	93045109679547965213473251360
971	0
972	132608516594480616126109688400
973	2216709848463265809084372480
974	90047340408512580708030530400
975	35249606524601828741825372160
976	105847750566614223738871644960
977	0
978	126802033894530133582289024640
979	608749252375657311072000000
980	118658706056740848782973530880
981	31327529976803564563242839040
982	97722866708861514492017202480
983	0
984	150275431163765913875518572000
985	6866951439479513847207240960
986	102016125125662924192099073760
987	34753500074953815549535764480
988	118262128198824995745610182240
989	84843555428160061244490240
990	153884029954156797960600818400
991	0
992	124596427344974437830119936640
993	34098401195539074207370824960
994	113433222617902176457245212160
995	7596827524124628822535219200
996	167680869465109335678398711040
997	0
998	114864739523772558481997946000
999	37644108480732821174553600000
1000	143905546046219176515257881920
